Exploration Bonus for Regret Minimization in Undiscounted Discrete and Continuous Markov Decision Processes

We introduce and analyse two algorithms for exploration-exploitation in discrete and continuous Markov Decision Processes (MDPs) based on exploration bonuses. SCAL$^+$ is a variant of SCAL (Fruit et al., 2018) that performs efficient exploration-exploitation in any unknown weakly-communicating MDP for which an upper bound C on the span of the optimal bias function is known. For an MDP with $S$ states, $A$ actions and $\Gamma \leq S$ possible next states, we prove that SCAL$^+$ achieves the same theoretical guarantees as SCAL (i.e., a high probability regret bound of $\widetilde{O}(C\sqrt{\Gamma SAT})$), with a much smaller computational complexity. Similarly, C-SCAL$^+$ exploits an exploration bonus to achieve sublinear regret in any undiscounted MDP with continuous state space. We show that C-SCAL$^+$ achieves the same regret bound as UCCRL (Ortner and Ryabko, 2012) while being the first implementable algorithm with regret guarantees in this setting. While optimistic algorithms such as UCRL, SCAL or UCCRL maintain a high-confidence set of plausible MDPs around the true unknown MDP, SCAL$^+$ and C-SCAL$^+$ leverage on an exploration bonus to directly plan on the empirically estimated MDP, thus being more computationally efficient.

==> app_proof_regret_cont.txt <==
% !TEX root = main.tex
\subsection{Regret Proof of \scalcont (Proof of Thm.~\ref{thm:regret.scalcont})} \label{app:proof.regret.continuous} 
% We follow the proof structure of~\citep{Jaksch10,fruit2018constrained} and we use similar notation.
%
% The regret of \bonusscal after $T$ step is defined as: $\Delta(\bonusscal,T) = T g^* - \sum_{t=1}^T r_t(s_t,a_t)$.
In this section we provide a complete proof of the regret bound for \scalcont.
Defining $\Delta_k=\sum_{s \in \mathcal{S}} \nu_k(s) \left(g^* - \sum_{a \in \A_{s_t}} r(s,a)\widetilde{\pi}_{k}(s,a)\right)$ and using the arguments in~\citep{Jaksch10,fruit2018constrained}, it holds with probability at least $1-\frac{\delta}{20T^{5/4}}$ that:
%\begin{align}\label{eq:splitting}
 $\Delta(\bonusscal,T) \leq \sum_{k=1}^m \Delta_k + \rmaxbound\sqrt{\frac{5}{2}T\ln \left(\frac{11T}{\delta}\right)}$.
%\end{align}
Note that $\nu_k(s)$ is the total number of observation of state $s$ in episode $k$ and is well-defined for $s$ lying in $[0,1]$.
Finally, recall that for any subset $I\subseteq \mathcal{S}$, the sum $\sum_{s \in I} u_{s} $ is also well-defined as long as the collection $\left(u_{s} \right)_{s \in I}$ contains only a finite number of non-zero elements.

\vspace{.2cm}
\noindent \tikz{
        \node[draw=red!90!black, color=red!90!black, text width=0.985\textwidth]{\faExclamationTriangle~~~ In this section we will abuse of notation and write $p(\cdot|s,a)^\transp v = \int_\calS p(s'|s,a) v(s') \mathrm{d}s'$ for any probability density function $p$ defined on $\calS = [0,1]$.};
}


\subsubsection{Optimism and Bellman Equation}
We consider the case where $\Delta_k \cdot \one{g^*_c(\wh{M}^{ag+}_k) \geq g^*}$, the complementary case is (cumulatively) bounded by $\rmaxbound \sqrt{T}$ as in~\citep{Jaksch10,fruit2018constrained}. 
Denote by $g_k:= 1/2(\max \{\wh{T}^+_c v_{k} - v_k\} + \min \{\wh{T}^+_c v_{k} - v_k\})$ where $v_k$ is the value function returned by \scopt{($0,\overline{s},\gamma_k,\varepsilon_k$)}. 
Remember that $v_k \in \mathbb{R}^S$ is a discrete vectors obtained by applying \scopt on $\wh{M}_k^{ag+}$.
The stopping condition of \scopt is such that~\citep[see][]{fruit2018constrained}
\begin{align*}
        g_k \geq g_c^*(\wh{M}_k^{ag+}) - \underbrace{\varepsilon_k}_{=\rmaxbound /\sqrt{t_k}} \overbrace{\geq}^{\text{Lem.~\ref{L:optimism}}} g^* - \frac{\rmaxbound}{\sqrt{t_k}}
\end{align*}
implying:
\begin{align*}
        \Delta_k \cdot \one{g^*_c(\wh{M}_k^{ag+}) \geq g^*} 
\leq \rmaxbound \sum_{s \in \mathcal{S}} \frac{ \nu_k(s)}{\sqrt{t_k}} 
+ \sum_{s \in \mathcal{S}} \nu_k(s) \Bigg(
\underbrace{g_k - \sum_{a \in\mathcal{A}_{s}} r(s,a)\widetilde{\pi}_{k}(s,a)}_{:= \Delta'_k(s)}
\Bigg)
\end{align*}
Note that we can associated a continuos piecewise-constant function to the discrete vector $v_k$: $u_k(s) = v_k(I(s)),~\forall s\in \calS$.
A consequence of Lem.~\ref{L:bonus.inequality.continuous}\emph{(b)} applied to vector $u_k$ is that $-r(s,a) \leq d_k(s,a) -\wb{r}_k(s,a) + \left( p(\cdot|s,a) -  \wh{p}_k(\cdot|s,a) \right)^\transp u_k$. Note that we cannot use the tighter version $\emph{(a)}$ since it does not hold for any function $u_k$. Moreover, by definition $\wb{r}_k(s,a) = \wb{r}_k^{ag}(I(s),a) = \wh{r}_k(s,a) - b_k(s,a)$. Therefore:
\begin{equation}
        \label{E:delta_prime}
        \begin{aligned}
        \Delta'_k(s) &\leq 
        g_k -  \sum_{a \in \A_s} {\pi}_k(s,a)\bigg( \underbrace{\wh{r}_k(s,a)}_{:= \wh{r}^{ag}_k(I(s),a)}  + \wh{p}_k(\cdot|s,a)^\transp u_k \bigg)\\
        &\quad{} + \sum_{a \in \A_s} {\pi}_k(s,a) \bigg( \underbrace{b_k(s,a)}_{:= b_k(I(s),a)} + d_k(s,a) + p(\cdot|s,a) ^\transp u_k \bigg)
        \end{aligned}
\end{equation}
A direct consequence of the stopping condition used by \scopt (see Thm. 18 in~\citep{fruit2018constrained}) is that: $\forall J \in \mathcal{I}$,
\begin{equation}\label{E:gerror.app2}
%        \forall J \in \mathcal{I},~~ 
        \bigg| g_k - \sum_{a \in \A} \sum_{i \in \{1,2\}} \wh{r}_k^{ag+}(J, a_i) {\pi}_k(J,a_i) + v_k(J)
        - \sum_{a \in \A} \sum_{i \in \{1,2\}} {\pi}_k(J,a_i)\wh{p}_k^{ag+}(\cdot|J,a_i)^\transp v_k \bigg| \leq \frac{\rmaxbound }{\sqrt{t_k}}
\end{equation}
Recall that by definition: ${\pi}_k(J,a) = {\pi}_k(J,a_1) + {\pi}_k(J,a_2)$, $\wh{r}_k^{ag+}(J, a_i) \leq \wh{r}_k^{ag}(J, a)$ (since $\wh{r}_k^{ag+}(J, a_1) = \wh{r}_k^{ag}(J, a)$ and $\wh{r}_k^{ag+}(J, a_2) = 0$) and $\wh{p}_k^{ag}(\cdot|J,a) = \wh{p}_k^{ag+}(\cdot|J,a_i) $. We can thus write:
%
\begin{equation}\label{eq:mdp.augmentation.props}
\begin{aligned}
        &\sum_{a \in \A} \wh{r}_k^{ag}(J,a) {\pi}_k(J,a) 
        = \sum_{a \in \A} \sum_{i \in \{1,2\}} \wh{r}_k^{ag}(J, a) {\pi}_k(J,a_i)
        \geq\sum_{a \in \A} \sum_{i \in \{1,2\}} \wh{r}_k^{ag+}(J, a_i) {\pi}_k(J,a_i)\\
        & \text{and} ~ \sum_{a \in \A} {\pi}_k(s,a)  \wh{p}_k^{ag}(\cdot|J,a) 
        = \sum_{a \in \A} \sum_{i \in \{1,2\}} {\pi}_k(J,a_i) \wh{p}_k^{ag+}(\cdot|J,a_i) 
\end{aligned}
\end{equation}
Plugging this last two equations into \eqref{E:gerror.app2} and
% \begin{equation*}
%         \begin{aligned}
%                 \forall J \in \mathcal{I}, ~~~ \wt{g}_k - \sum_{a \in \A} \wt{\pi}_k(J,a) \bigg( \wh{r}_k^{ag}(J,a)  + \wh{p}_k^{ag}(\cdot|s,a)^\transp v_n\bigg) \leq - v_n(J) + \frac{\rmaxbound }{\sqrt{t_k}}
%         \end{aligned}
% \end{equation*}
%
using Eq.~\ref{eq:piecewise_vector_proba} (\ie $\wh{p}_k(\cdot|s,a)^\transp u_k = \wh{p}^{ag}_k(\cdot|s,a)^\transp v_k$), the fact $u_k(s) = v_k(I(s))$, $\wh{r}_k(s,a) = \wh{r}^{ag}_k(I(s),a)$, and ${\pi}_k(s,a) = {\pi}_k(I(s),a)$, we obtain:
\begin{equation}\label{E:gerror.app}
        \begin{aligned}
                \forall s \in \calS, ~~~ g_k - \sum_{a \in \A} {\pi}_k(s,a) \bigg( \wh{r}_k(s,a)  + \wh{p}_k(\cdot|s,a)^\transp u_k\bigg) \leq - u_k(s) + \frac{\rmaxbound }{\sqrt{t_k}}
\end{aligned}
\end{equation}
%
Combining \eqref{E:gerror.app} with \eqref{E:delta_prime} we have:
\begin{align*}
        \Delta'_k(s) \leq \sum_{a\in\A_s} {\pi}_k(s,a) \bigg( d_k(s,a) + \underbrace{b_k(s,a)}_{\leq d_k(s,a)} + p(\cdot|s,a)^\transp u_k \bigg) - u_k(s) + \frac{\rmaxbound }{\sqrt{t_k}}\\
\end{align*}
%
Note that $d_k(s,a) \geq b_k(s,a)$ for any $(s,a) \in \calS \times \A$ since the term $\phi_{p,k}^{Ia}$ (see Eq.~\ref{eq:bernstein.ci.cont}) contains a $\sqrt{S}$ dependence that is not present in $\beta_{p,k}^{Ia}$.
Since the dominant term is given by $d_k(s,a)$, we will consider the following loser upper-bound $d_k(s,a) + b_k(s,a) \leq 2 d_k(s,a)$ in the remaining of the proof.
%
We can now state that
\begin{equation}
        \label{eq:deltak.bound}
\begin{aligned}
        \Delta_k &\leq  \underbrace{\sum_s \nu_k(s) \left( \sum_a \left( {\pi}_k(s,a) p(\cdot|s,a)^\transp w_k \right) - w_k(s) \right)}_{\xi_k}\\
                 &\quad{} + 2 \sum_{s,a} \nu_k(s) {\pi}_k(s,a)  d_k(s,a) + 2\rmaxbound \sum_{s \in \mathcal{S}} \frac{ \nu_k(s)}{\sqrt{t_k}}
\end{aligned}
\end{equation}
where $w_k = u_k - (\inf_s\{u_k(s)\} + \sup_s \{u_k(s)\})/2$ is obtained by ``recentering'' $u_k$ around $0$ so that $\|w_k\|_\infty = \SP{w_k}/2 \leq c/2$~\citep[see][App. F4]{fruit2018constrained}.
Then, similarly to what is done in~\citep[][Sec. 4.3.2]{Jaksch10} and~\citep[][App. F.7, pg. 32]{fruit2018constrained}, we have
\begin{align*}
        \xi_k 
        &= \sum_{t=t_k}^{t_{k+1}-1} 
        \underbrace{\sum_a \int p(s'|s_t,a_t) {\pi}_k(s_t,a_t) w_k(s') \mathrm{d}s'  - w_k(s_{t+1})}_{:=X_t} 
        +  \sum_{t=t_k}^{t_{k+1}-1} w_k(s_{t+1}) - w_k(s_t)\\
        &= \sum_{t=t_k}^{t_{k+1}-1} X_t
        +  \underbrace{w_k(s_{t_k+1}) - w_k(s_{t_k})}_{\leq \SP{w_k} \leq c}
\end{align*}
Given the filtration $\mathcal{F}_t = \sigma\left(s_1,a_1,r_1,\dots, s_{t+1} \right)$, $X_t$ is an MDS since $|X_t| \leq c$ and $\mathbb{E}[X_t|\mathcal{F}_{t-1}]=0$ since ${\pi}_{k_t}$ is $\mathcal{F}_{t-1}$-measurable.
By using Azuma inequality we have that with probability at least $1 - \frac{\delta}{20 T^{5/4}}$
\begin{equation}\label{eq:pminusone.inequality}
        \sum_{k=1}^m \xi_k \leq c \sqrt{\frac{5}{2}T\ln \left(\frac{11T}{\delta}\right)} +   m c
\end{equation}
with $m \leq SA \log_2\left(\frac{8T}{SA}\right)$ when $T \geq SA$ (see App. C.2 in~\citep{Jaksch10}).

\subsubsection{Bounding the exploration bonus}
Using the same argument in App. F.6 in~\citep{fruit2018constrained} and by noticing that $d_k(s,a) \leq 2c + \rmaxbound \leq 2\max\{c, \rmaxbound\}$, we obtain with probability at least $1-\frac{\delta}{20T^{5/4}}$:
\begin{align}
        \sum_{k=1}^{m}\sum_{s,a} \nu_k(s)&{\pi}_k(s,a) d_k(s,a)
        \leq \sum_{k=1}^{m}\sum_{s,a} \nu_k(s,a) d_{k}(s,a)
        + 2\max\{c,\rmaxbound\}\sqrt{\frac{5}{2}T\ln \left(\frac{11T}{\delta}\right)}
        \label{eq:bonus.mds}
\end{align}

We now gather inequalities~\eqref{eq:bonus.mds},~\eqref{eq:pminusone.inequality} and a result in~\citep[][App. F.7, pg. 33]{fruit2018constrained} into inequality~\eqref{eq:deltak.bound} summed over all the episodes $k$ which yields (after taking a union bound) that with probability at least $1 - \frac{2\delta}{20 T^{5/4}}\geq 1 - \frac{3\delta}{20 T^{5/4}}$ (for $T\geq SA$):
\begin{align}\label{eq:sum.deltak}
 \begin{split}
         \sum_{k=1}^m \Delta_k \;\mathbbm{1}\{g^*_c(\wh{M}_k) \geq g^*\} &\leq
         3\max\{c, \rmaxbound\} \sqrt{\frac{5}{2}T\ln \left(\frac{11T}{\delta}\right)}
         +  c SA\log_2\left(\frac{8T}{SA}\right)\\
 &\quad{}
 + 2\rmaxbound \left(\sqrt{2} +1 \right)\sqrt{SAT}
 + 2
        \sum_{k=1}^{m}\sum_{s,a} \nu_k(s,a) d_{k}(s,a)
 \end{split}
\end{align}
%
Let $\phi_{p,k}^{sa}$ as defined in Eq.~\ref{eq:bernstein.ci.cont}, then 
\begin{equation}\label{eq:bonus.bound.2}
\begin{aligned}
        \sum_{k=1}^{m}\sum_{s,a} \nu_k(s,a) d_{k}(s,a) 
        &\leq
        \underbrace{\sum_{k=1}^{m}\sum_{s,a} \nu_k(s,a) \beta_{r,k}^{sa}}_{\text{see p. 33~\citep{fruit2018constrained}}}
        +c \underbrace{\sum_{k=1}^m \sum_{s,a} \nu_k(s,a) \phi_{p,k}^{sa}}_{\text{see p. 33~\citep{fruit2018constrained}}}\\
        &\quad{}+ 2c \sum_{k=1}^m \sum_{s,a}\frac{\nu_k(s,a)}{N_k(s,a)+1} 
        + \underbrace{(c+\rmaxbound)}_{\leq 2\max\{c,\rmaxbound\}} L S^{-\alpha} T
\end{aligned}
\end{equation}
%
We recall that 
\begin{align*}
        \sum_{k=1}^{m}\sum_{s,a} \nu_k(s,a) \beta_{r,k}^{sa} = \wt{O}(\rmaxbound \sqrt{SAT}) ~~ \text{ and } ~~ \sum_{k=1}^m \sum_{s,a} \nu_k(s,a) \phi_{p,k}^{sa} =\wt{O}(c S\sqrt{A T} +cS^2A).
\end{align*}
%
Similarly to what done in~\citep[][Eq. 58-60]{fruit2018constrained}, we can write
\begin{equation}\label{eq:nu.over.n}
        \begin{split}
        \sum_{k=1}^m &\sum_{s,a}\frac{\nu_k(s,a)}{N_k(s,a)+1}
\leq 2\sum_{s,a} \sum_{t=1}^{T} \frac{\mathbbm{1}_{\lbrace (s_t, a_t) =(s,a)\rbrace}}{N_k(s_t,a_t)+1}
= 2 \sum_{s,a} \sum_{j=1}^{N_{T+1}(s,a)} \frac{1}{j+1} \leq 2 SA \ln(T)
\end{split}
\end{equation}


\subsubsection{Completing the proof}\label{sec:regret.summingup}
Summing up all the contributions and taking a union bound  over all possible values of $T$ and use the fact that $\sum_{T= 2}^{+\infty}\frac{\delta}{4T^{5/4}}<\delta$, we write that there exists a numerical constant $\chi$ such that at least with probability $1-\delta$ our algorithm \scalcont has a regret bounded by
\begin{align*}
        \begin{split}
                \Delta(\scalcont,T) \leq &\chi \;\left( \max{\left\lbrace \rmaxbound,c \right\rbrace} \left( S\sqrt{A T \ln\left(\frac{T}{\delta}\right)}
                        + S^2A\ln^2\left(\frac{T}{\delta} \right) 
                                          + L S^{-\alpha}T \right)
                \right)
         \end{split}
\end{align*}

We now set $S = \left(\alpha L \sqrt{\frac{T}{A}}\right)^{\sfrac{1}{(\alpha + 1)}}$ so that
\begin{align*}
    \Delta(\scalcont, T) 
    &= \wt{O} \bigg( \max\{\rmaxbound,c\} \bigg( \underbrace{\max \left\{ \alpha^{\sfrac{1}{(\alpha+1)}}, \alpha^{-\sfrac{\alpha}{(1+\alpha)}} \right \}}_{\leq 2,~\forall \alpha \geq 0} \times\\
    & \qquad \quad \times L^{\sfrac{1}{(\alpha+1)}} A^{\sfrac{\alpha}{(2\alpha+2)}} T^{\sfrac{(\alpha+2)}{(2\alpha+2)}} + \underbrace{\alpha^{\sfrac{2}{(1+\alpha)}}}_{\leq 2,~\forall \alpha >0} L^{\sfrac{2}{(1+\alpha)}} A^{\sfrac{\alpha}{(1+\alpha)}} T^{\sfrac{1}{(1+\alpha)}} \bigg ) \bigg)\\
\end{align*}
Finally, when $T \geq L^{\sfrac{2}{\alpha}}A$, the regret of \scalcont is bounded with probability at least $1-\delta$ by
\[
        \Delta(\scalcont,T) = \wt{O}\left(
            \max\{\rmaxbound,c\}L^{\sfrac{1}{(\alpha+1)}} A^{\sfrac{\alpha}{(2\alpha+2)}} T^{\sfrac{(\alpha+2)}{(2\alpha+2)}}
        \right).
\]


